Real Time Pattern Matching with Dynamic Normalization

Pattern matching in time series data streams is considered to be an essential data mining problem that still stays challenging for many practical scenarios. Different factors such as noise, varying amplitude scale or shift, signal stretches or shrinks in time are all leading to performance degradation of many existing pattern matching algorithms. In this paper, we introduce a dynamic z-normalization mechanism allowing for proper signal scaling even under significant time and amplitude distortions. Based on that, we further propose a Dynamic Time Warping-based real-time pattern matching method to recover hidden patterns that can be distorted in both time and amplitude. We evaluate our proposed method on synthetic and real-world scenarios under realistic conditions demonstrating its high operational characteristics comparing to other state-of-the-art pattern matching methods.

==> info.txt <==
Data mining conferences:

KDD 
IEEE ICDM, June 5, 2019
CIKM, May 22, 2019 
ICDE 
SDM
MLDM
ECML-PKDD 
PAKDD  
WSDM

